A Comparison of Models for Rolling Stock Scheduling

A major step in the planning process of passenger railway operators is the assignment of rolling stock, i.e., train units, to the trips of the timetable. A wide variety of mathematical optimization models have been proposed to support this task, which we discuss and argue to be justified in order to deal with operational differences between railway operators, and hence different planning requirements, in the best possible way. Our investigation focuses on two commonly used models, the Composition model and the Hypergraph model, that were developed for Netherlands Railways (NS) and DB Fernverkehr AG (DB), respectively. We compare these models in a rolling stock scheduling setting similar to that of NS, which we show to be strongly NP-hard, and propose different variants of the Hypergraph model to tune the model to the NS setting. We prove that, in this setting, the linear programming bounds of both models are equally strong as long as a Hypergraph model variant is chosen that is sufficiently expressive. However, through a numerical evaluation on NS instances, we show that the Composition model is generally more compact in practice and can find optimal solutions in the shortest running time.

==> tables/runtime_table.csv <==
instance,C-LP,C-IP,HD-LP,HD-IP,hD-LP,hD-IP,HA-LP,HA-IP,hA-LP,hA-IP
FLIRT-AN,0.02,0.09,0.05,0.12,0.17,0.33,0.05,0.38,0.09,0.25
FLIRT,0.02,0.09,0.03,0.10,0.10,0.33,0.03,0.40,0.10,0.25
SGM-AN,0.09,0.33,0.18,0.41,0.31,0.92,0.27,1.49,0.32,1.43
SGM,0.07,0.21,0.11,0.31,0.30,0.82,0.27,1.01,0.30,0.93
SLT,0.12,0.19,0.16,0.38,0.55,1.43,0.32,1.55,0.59,1.87
DDZ-AN,0.05,0.10,0.12,0.26,0.11,0.54,0.12,1.07,0.14,0.94
DDZ,0.25,0.11,0.05,0.22,0.12,0.44,0.13,1.07,0.13,0.71
VIRM-AN,0.35,1.50,0.73,2.14,1.09,5.16,0.97,8.74,0.50,7.84
VIRM,0.34,0.99,0.73,1.41,0.86,5.54,1.02,7.59,0.56,5.49
ICM,2.92,4.28,5.45,7.35,1.89,35.18,93.86,2502.83,3.21,143.28


==> tables/size_table.csv <==
instance,C-V,C-C,HD-V,HD-C,hD-V,hD-C,HA-V,HA-C,hA-V,hA-C
FLIRT-AN,7561,7941,8244,11757,7346,6803,15267,11151,9602,5671
FLIRT,7579,7944,8291,11783,7347,6795,15764,11182,9657,5668
SGM-AN,12899,12418,14875,20511,12360,10320,53238,19699,22891,8843
SGM,12899,12418,14875,20513,12360,10322,53296,19699,22887,8843
SLT,21531,22818,23499,33794,20837,19678,58477,31668,32161,16366
DDZ-AN,5905,5386,7135,7775,5549,4653,30048,7328,13174,3868
DDZ,7961,8075,9298,12061,7410,6703,36050,10769,16148,5073
VIRM-AN,18717,17590,22778,27121,18128,15606,109903,25627,39413,13153
VIRM,20477,18780,24975,29582,19665,16351,120768,27995,43949,13805
ICM,42449,29431,60551,67746,34014,17182,2320477,66231,158006,14855

